Technical report: Graph Neural Networks go Grammatical

This paper introduces a framework for formally establishing a connection between a portion of an algebraic language and a Graph Neural Network (GNN). The framework leverages Context-Free Grammars (CFG) to organize algebraic operations into generative rules that can be translated into a GNN layer model. As CFGs derived directly from a language tend to contain redundancies in their rules and variables, we present a grammar reduction scheme. By applying this strategy, we define a CFG that conforms to the third-order Weisfeiler-Lehman (3-WL) test using MATLANG. From this 3-WL CFG, we derive a GNN model, named G$^2$N$^2$, which is provably 3-WL compliant. Through various experiments, we demonstrate the superior efficiency of G$^2$N$^2$ compared to other 3-WL GNNs across numerous downstream tasks. Specifically, one experiment highlights the benefits of grammar reduction within our framework.

==> data/EXPQM9GMNreducefull.txt <==
Target,I$^2$-GNN,PPGN(12),PPGN(1),PPGN(12sm),\textcolor{blue}{G$^2$N$^2$(12)}
$\mu$,0.428,0.231,0.0934,0.485,\textbf{0.0621}
$\alpha$,0.230,0.382,0.318,0.504,\textbf{0.119}
$\epsilon_{\mathrm{homo}}$,0.00261,0.00276,\textbf{0.00174},0.126,0.0312
$\epsilon_{\mathrm{lumo}}$,0.00267,0.00287,\textbf{0.0021},0.138,0.0333
$\Delta\epsilon$,0.0038,0.00406,\textbf{0.0029},0.182,0.0427
$R^2$,18.64,16.07,3.78,17.17,\textbf{0.992}
ZPVE,\textbf{0.00014},0.00064,0.000399,0.0105,0.00426
$U_0$,0.211,0.234,\textbf{0.022},14.41,1.71
$U$,0.206,0.234,\textbf{0.0504},14.41,1.72
$H$,0.269,0.229,\textbf{0.0294},14.41,1.71
$G$,0.261,0.238,\textbf{0.024},,14.41,1.72
$C_v$,0.0730,0.184,0.144,0.192,\textbf{0.0581}


==> data/EXPSR25GMN.txt <==
Method,EXP,SR25
$\WL 1$-bounded GNN,0\%,0\%
CHEBNET,87\%,0\%
$\WL 3$-bounded GNN,\textbf{100\%},0\%
PPGN,\textbf{100\%},0\%
\textcolor{blue}{G$^2$N$^2$},\textbf{100\%},0\%
I$^2$-GNN,\textbf{100\%},\textbf{100\%}


==> data/countingrecap.txt <==
substructure,graph,node,edge
3-path,H/A,H/A,\textbf{us}
4-path,H/A,H/A,\textbf{us}
5-path,H/A,H/A,\textbf{us}
3-cycle,H/A,H/A,\textbf{us}
4-cycle,H/A,H/A,\textbf{us}
5-cycle,H/A,H/A,\textbf{us}
6-cycle,H/A,H/A,\textbf{us}
chordal cycle,H/A,H/A,\textbf{us}

==> data/countnodeexpe.txt <==
triangle,4-cycle,5-cycle,6-cycle,chordal cycle
3.99e-04,4.55e-04,2.93e-03,3.58e-03,1.56e-04

